Synthetic Video Generation for Robust Hand Gesture Recognition in Augmented Reality Applications

Hand gestures are a natural means of interaction in Augmented Reality and Virtual Reality (AR/VR) applications. Recently, there has been an increased focus on removing the dependence of accurate hand gesture recognition on complex sensor setup found in expensive proprietary devices such as the Microsoft HoloLens, Daqri and Meta Glasses. Most such solutions either rely on multi-modal sensor data or deep neural networks that can benefit greatly from abundance of labelled data. Datasets are an integral part of any deep learning based research. They have been the principal reason for the substantial progress in this field, both, in terms of providing enough data for the training of these models, and, for benchmarking competing algorithms. However, it is becoming increasingly difficult to generate enough labelled data for complex tasks such as hand gesture recognition. The goal of this work is to introduce a framework capable of generating photo-realistic videos that have labelled hand bounding box and fingertip that can help in designing, training, and benchmarking models for hand-gesture recognition in AR/VR applications. We demonstrate the efficacy of our framework in generating videos with diverse backgrounds.

==> z_ToDo.txt <==
----------------------
For Varun
----------------------
1. read paper and fix all issues
2. suggest things to shivam


----------------------
For Ramya
----------------------
1. high level logical review
2. language review

----------------------
For Shivam
----------------------
0. Move to correct template http://iccv2019.thecvf.com/submission/main_conference/author_guidelines#submission_guidelines -> Resolved.

1. De-plagiarise
eg. "The two-stream generative model explicitly models the foreground separately from the background that allows the network" ...

2. Currently, the images are exported as images (pngs). export as vectors (pdf/svg). TEST: the text should be copy-able from the image (like it is in fig 1) -> Resolved.

3. Proof read for typos. Currently, there are many typos and grammatical mistakes in the sections that have been added.
